Network theory for inhomogeneous thermoelectrics

The Onsager-de Groot-Callen transport theory, implemented as a network model, is used to simulate the transient Harman method, which is widely used experimentally to determine all thermoelectric transport coefficients in a single measurement setup. It is shown that this method systematically overestimates the Seebeck coefficient for samples composed of two different materials. As a consequence, the figure of merit is also overestimated, if the thermal coupling of the measurement setup to the environment is weak. For a mixture of metal and semiconductor particles near metal percolation the figure of merit obtained by the Harman method is more than 100 \% too large. For a correct interpretation of the experimental data, information on composition and microstructure of the sample are indispensable.

==> cover_letter.txt <==
Dear Editor, 

I am writing to submit our manuscript entitled "Network theory for
inhomogeneous thermoelectrics" for consideration for publication in
Physical Review B.

In this manuscript, we show that the transient Harman method, which is
regularly used for the characterization of thermoelectric materials
and devices, applied to inhomogeneous material has substantial
systematic errors. In the usual operation mode this method leads to an
overestimation of the Seebeck coefficient and of the figure of merit.

Our result is of particular interest for all researchers working on new
thermoelectric materials or developing thermoelectric devices, which
nowadays are often made of material composites. 

This manuscript has not been published elsewhere and is not under
consideration for publication at any other journal. All authors
approved this submission.

Please address all correspondence concerning this manuscript to me at
sebastian.angst@uni-due.de.

Thank you for considering our manuscript for review. We are looking
forward to your response.

Kind regards,

Sebastian Angst


